Fuzzing Microservices: A Series of User Studies in Industry on Industrial Systems with EvoMaster

With several microservice architectures comprising of thousands of web services, used to serve 630 million customers, companies like Meituan face several challenges in the verification and validation of their software. This paper reports on our experience of integrating EvoMaster (a search-based white-box fuzzer) in the testing processes at Meituan over almost 2 years. Two user studies were carried out in 2021 and in 2023 to evaluate two versions of EvoMaster, respectively, in tackling the test generation for industrial web services which are parts of a large e-commerce microservice system. The two user studies involve in total 321,131 lines of code from five APIs and 27 industrial participants at Meituan. Questionnaires and interviews were carried out in both user studies with employees at Meituan. The two user studies demonstrate clear advantages of EvoMaster (i.e., code coverage and fault detection) and the urgent need to have such a fuzzer in industrial microservices testing. To study how these results could generalize, a follow up user study was done in 2024 with five engineers in the five different companies. Our results show that, besides their clear usefulness, there are still many critical challenges that the research community needs to investigate to improve performance further.

==> generated_files/select_best_and_worst.txt <==


-------------------------------------
com.sankuai.grocerygridstation.mission
best is a seed at ../data/2023/mission-extra3/mission/2/statistics.csv with 436 tests which achives 15835 lines / total(67585)
best is a seed at ../data/2023/mission-extra3/mission/2/statistics.csv with 436 tests which achives 33310 targets and 72 faults
best is a seed at ../data/2023/mission/1-4/statistics.csv with 229 tests which achives 80 faults and 29517 targets
worst is a seed at ../data/2023/mission/30m-2/statistics.csv with 152 tests which achives 11483 lines / total(67585)
worst is a seed at ../data/2023/mission/30m-2/statistics.csv with 152 tests which achives 23878 targets
worst is a seed at ../data/2023/mission/30m-3/statistics.csv with 154 tests which achives 66 faults


-------------------------------------
com.sankuai.grocerymaterial.inventory
best is a seed at ../data/2023/inventory/10-10/statistics.csv with 113 tests which achives 2630 lines / total(7882)
best is a seed at ../data/2023/inventory/10-10/statistics.csv with 113 tests which achives 6299 targets and 24 faults
best is a seed at ../data/2023/inventory/10-2/statistics.csv with 118 tests which achives 25 faults and 5356 targets
worst is a seed at ../data/2023/inventory/30-1/statistics.csv with 43 tests which achives 1399 lines / total(7882)
worst is a seed at ../data/2023/inventory/30-1/statistics.csv with 43 tests which achives 3314 targets
worst is a seed at ../data/2023/inventory/30-1/statistics.csv with 43 tests which achives 12 faults


-------------------------------------
com.sankuai.grocerytms.bidding
best is a seed at ../data/2023/bidding/10h-1/statistics.csv with 488 tests which achives 16536 lines / total(142845)
best is a seed at ../data/2023/bidding/10h-1/statistics.csv with 488 tests which achives 34994 targets and 173 faults
best is a seed at ../data/2023/bidding/10-8/statistics.csv with 478 tests which achives 210 faults and 32414 targets
worst is a seed at ../data/2023/bidding/30-2/statistics.csv with 2 tests which achives 244 lines / total(142845)
worst is a seed at ../data/2023/bidding/30-2/statistics.csv with 2 tests which achives 494 targets
worst is a seed at ../data/2023/bidding/30-4/statistics.csv with 2 tests which achives 1 faults

